Picard-Based Acceleration of Newton Continuation for Mean Field Game PDE Systems

We develop a method that uses Picard iterations to accelerate Newton continuation for the semi-implicit finite-difference discretization of forward-backward partial differential equation (PDE) systems arising in mean field games (MFGs). We first investigate the computational properties of the Picard and Newton methods, which are widely used separately in the MFG literature but whose comparative cost and robustness across different regimes remain insufficiently explored and documented. The Picard method uses an outer fixed-point iteration that alternates a forward Fokker-Planck solve and a backward Hamilton-Jacobi-Bellman solve. The Newton method instead applies Newton's method directly to the coupled nonlinear space-time system. Across one- and two-dimensional MFG benchmarks, Picard offers substantial computational savings in favorable regimes, but may fail at sufficiently low viscosity or require strong damping under temporal shocks, making Newton continuation preferable. With parameter continuation in the viscosity parameter, the Newton method is more robust in these regimes, at the cost of larger coupled linear systems. We relate these trade-offs to the residuals, Jacobian blocks, and sparsity structures produced by separable, local nonseparable, and nonlocal Hamiltonians. We then demonstrate how to combine inexpensive Picard iterations with Newton continuation in a hybrid method to reduce the total computational cost for a two- dimensional double-well problem.

==> tikz/rho-limit-study/convergence-data.csv <==
rho,error
1.0000e-01,8.0000e-02
5.0000e-02,4.5000e-02
1.0000e-02,9.8000e-03
5.0000e-03,4.9500e-03
1.0000e-03,9.9800e-04
5.0000e-04,4.9950e-04
1.0000e-04,9.9980e-05


==> tikz/rho-limit-study/parabolas-data.csv <==
x,rho_0.1,rho_0.05,rho_0.01,rho_0.005,rho_0.001,rho_0.0005,rho_0.0001
-2.0,2.696867102390912,2.6618671023909117,2.6266671023909116,2.621817102390912,2.617865102390912,2.617366602390912,2.6169670823909117
-1.98,2.694908183464572,2.660861556611415,2.6264665590748435,2.6217170289789937,2.617845124910663,2.6173566161490096,2.6169650855478155
-1.96,2.692970272171605,2.65986652193165,2.626268049403303,2.621617965800488,2.6178253483476146,2.6173467302927533,2.6169631087701006
-1.94,2.691053319570544,2.6588819831514137,2.626071572637178,2.621519912653277,2.6178057726888255,2.6173369448174117,2.6169611520570997
-1.92,2.6891572777244805,2.6579079253865765,2.62587712805399,2.621422869340226,2.617786397921805,2.6173272597184423,2.6169592154081776
-1.9,2.687282099680387,2.6569443340626364,2.625684714947569,2.6213268356690866,2.6177672240345053,2.617317674991493,2.6169572988227316
-1.88,2.685427739448988,2.6559911949084363,2.625494332627731,2.6212318114523994,2.6177482510153145,2.6173081906323947,2.616955402300191
-1.8599999999999999,2.6835941519851683,2.655048493950052,2.6253059804199723,2.621137796507402,2.6177294788530454,2.61729880663716,2.6169535258400156
-1.84,2.6817812931689073,2.6541162175048374,2.6251196576651585,2.6210447906559393,2.61771090753693,2.617289523001978,2.616951669441695
-1.82,2.6799891197867205,2.653194352175623,2.624935363719236,2.620952793724376,2.6176925370566106,2.617280339723212,2.61694983310475
-1.8,2.678217589513592,2.6522828848450684,2.6247530979529397,2.620861805543509,2.617674367402132,2.6172712567973964,2.6169480168287307
-1.78,2.676466660895389,2.6513818026701585,2.6245728597515128,2.6207718259484847,2.6176563985639336,2.6172622742212326,2.616946220613213
-1.76,2.6747362933317436,2.6504910930768455,2.6243946485144307,2.6206828547787184,2.617638630532844,2.6172533919915875,2.6169444444578045
-1.74,2.673026447059378,2.6496107437548275,2.624218463655138,2.6205948918778126,2.617621063300071,2.6172446101054883,2.616942688362139
-1.72,2.6713370831358834,2.6487407426524623,2.624044304600781,2.620507937093482,2.6176036968571963,2.6172359285601217,2.6169409523258773
-1.7,2.6696681634239123,2.647881077971814,2.623872170791959,2.6204219902774724,2.617586531196168,2.6172273473528276,2.6169392363487076
-1.68,2.668019650575798,2.647031738163827,2.6237020616824736,2.620337051285494,2.6175695663092937,2.6172188664811014,2.6169375404303423
-1.66,2.6663915080185707,2.6461927119236246,2.6235339767390884,2.6202531199771437,2.6175528021892362,2.617210485942588,2.6169358645705216
-1.6400000000000001,2.6647836999393717,2.6453639881859266,2.6233679154412908,2.6201701962158386,2.617536238829004,2.6172022057350777,2.6169342087690106
-1.62,2.663196191271244,2.644545556120588,2.6232038772810644,2.6200882798687433,2.617519876221947,2.6171940258565067,2.616932573025598
-1.6,2.661628947679302,2.6437374051282525,2.6230418617626627,2.6200073708067078,2.617503714361751,2.617185946304954,2.6169309573400987
-1.58,2.660081935547258,2.6429395248361134,2.622881868402392,2.6199274689041974,2.61748775324243,2.617177967078637,2.6169293617123497
-1.56,2.6585551219643038,2.6421519050937907,2.622723896728395,2.6198485740392337,2.617471992858321,2.61717008817591,2.6169277861422127
-1.54,2.657048474712334,2.641374535969309,2.6225679462804474,2.6197706860933283,2.6174564332040777,2.617162309595264,2.6169262306295713
-1.52,2.6555619622535023,2.640607407745179,2.622414016609753,2.6196938049514267,2.6174410742746685,2.61715463133532,2.6169246951743332
-1.5,2.654095553718104,2.639850510914583,2.6222621072787446,2.6196179305018443,2.617425916065369,2.617147053394831,2.6169231797764274
-1.48,2.6526492188927753,2.6391038361776578,2.62211221786089,2.6195430626362133,2.6174109585717535,2.617139575772678,2.6169216844358054
-1.46,2.651222928209,2.6383673744378684,2.6219643479405104,2.619469201249424,2.617396201789695,2.6171321984678673,2.6169202091524397
-1.44,2.649816652731916,2.637641116798483,2.621818497112588,2.619396346239571,2.617381645715359,2.6171249214795282,2.6169187539263246
-1.42,2.648430364149417,2.636925054559132,2.621674664982596,2.6193244975079,2.617367290345195,2.6171177448069125,2.6169173187574755
-1.4,2.647064034761535,2.6362191792124627,2.621532851166318,2.619253654958755,2.6173531356759385,2.617110668449393,2.616915903645928
-1.38,2.645717637470104,2.635523482440872,2.621393055289681,2.619183818499528,2.6173391817046006,2.6171036924064595,2.6169145085917376
-1.3599999999999999,2.6443911457686955,2.634837956113334,2.6212552769885895,2.6191149880406104,2.617325428428465,2.6170968166777167,2.6169131335949802
-1.3399999999999999,2.6430845337328135,2.634162592282298,2.6211195159087617,2.6190471634953423,2.617311875845085,2.617090041262884,2.616911778655751
-1.3199999999999998,2.6417977760103524,2.633497383180679,2.6209857717055765,2.618980344779968,2.6172985239522784,2.6170833661617934,2.6169104437741635
-1.2999999999999998,2.640530847812302,2.6328423212189165,2.6208540440439156,2.6189145318135902,2.617285372748124,2.6170767913743886,2.6169091289503523
-1.28,2.6392837249037018,2.6321973989821172,2.620724332598019,2.618849724518122,2.6172724222309554,2.617070316900719,2.616907834184469
-1.26,2.6380563835948276,2.631562609227269,2.6205966370513316,2.618785922818248,2.6172596723993613,2.6170639427409434,2.616906559476684
-1.24,2.636848800732622,2.630937944880527,2.620470957096372,2.618723126641379,2.617247123252177,2.617057668895327,2.6169053048271858
-1.22,2.6356609536923408,2.6303233990345776,2.620347292434584,2.6186613359176114,2.6172347747884825,2.6170514953642363,2.6169040702361808
-1.2,2.634492820369431,2.6297189649460613,2.6202256427762087,2.618600550579685,2.617222627007601,2.6170454221481423,2.6169028557038927
-1.18,2.633344379171623,2.6291246360330742,2.6201060078401492,2.618540770562949,2.6172106799090913,2.617039449247616,2.6169016612305636
-1.1600000000000001,2.632215609011234,2.6285404058727284,2.6199883873538456,2.6184819958053187,2.6171989334927477,2.617033576663329,2.6169004868164505
-1.1400000000000001,2.6311064892976788,2.627966268198783,2.6198727810531484,2.618424226247239,2.617187387758595,2.617027804396049,2.616899332461829
-1.12,2.630016999930184,2.627402216899336,2.6197591886821985,2.618367461831651,2.6171760427068858,2.6170221324466416,2.6168981981669903
-1.1,2.6289471212907016,2.626848246014576,2.6196476099933093,2.6183117025039544,2.6171648983380966,2.617016560816067,2.6168970839322427
-1.08,2.627896834237013,2.626304349734602,2.6195380447468506,2.618256948211973,2.6171539546529257,2.617011089505381,2.61689598975791
-1.06,2.6268661200960244,2.6257705223972962,2.6194304927111394,2.6182031989059227,2.6171432116522904,2.6170057185157294,2.6168949156443326
-1.04,2.6258549606572474,2.6252467584862575,2.619324953662328,2.6181504545383776,2.6171326693373222,2.6170004478483513,2.6168938615918655
-1.02,2.6248633381664583,2.6247330526287898,2.6192214273842995,2.6180987150642387,2.6171223277093656,2.616995277504576,2.6168928276008807
-1.0,2.6238912353195385,2.6242293995939505,2.619119913668566,2.6180479804407035,2.6171121867699743,2.616990207485822,2.6168918136717645
-0.98,2.622938635256483,2.623735794290651,2.6190204123141676,2.6179982506272372,2.61710224652091,2.616985237793595,2.616890819804918
-0.96,2.6220055215555864,2.62325223176581,2.6189229231275735,2.6179495255855407,2.617092506964138,2.6169803684294877,2.6168898460007584
-0.94,2.621091878227787,2.622778707202561,2.61882744592259,2.617901805279525,2.6170829681018257,2.616975599395178,2.6168888922597158
-0.9199999999999999,2.620197689711179,2.622315215918509,2.618733980520267,2.6178550896752815,2.6170736299363404,2.6169709306924296,2.616887958582237
-0.8999999999999999,2.6193229408656813,2.6218617533640414,2.61864252674881,2.617809378741057,2.617064492470244,2.616966362323089,2.616887044968781
-0.8799999999999999,2.618467616967866,2.621418315120684,2.618553084443491,2.617764672447227,2.617055555706296,2.616961894289086,2.6168861514198225
-0.8599999999999999,2.617631703705938,2.620984896899509,2.618465653446569,2.6177209707662707,2.617046819647447,2.6169575265924316,2.6168852779358502
-0.8400000000000001,2.616815187174863,2.6205614945395865,2.6183802336072013,2.617678273672746,2.617038284296837,2.6169532592352183,2.6168844245173655
-0.8200000000000001,2.616018053871649,2.6201481040064887,2.6182968247813707,2.6176365811432665,2.6170299496577947,2.6169490922196172,2.616883591164884
-0.8,2.615240290690766,2.6197447213908327,2.618215426831804,2.617595893156478,2.617021815733834,2.6169450255478783,2.6168827778789354
-0.78,2.6144818849197122,2.6193513429068744,2.618136039627901,2.6175562096930363,2.6170138825286537,2.6169410592223303,2.6168819846600617
-0.76,2.613742824234716,2.6189679648911426,2.618058663045661,2.6175175307355865,2.6170061500461332,2.616937193245379,2.61688121150882
-0.74,2.613023096696579,2.6185945838011193,2.6179832969676116,2.6174798562687402,2.6169986182903338,2.616933427619507,2.6168804584257783
-0.72,2.6123226907466517,2.6182311962139604,2.617909941282741,2.6174431862790573,2.616991287265492,2.616929762347272,2.616879725411519
-0.7,2.61164159520294,2.6178777988252584,2.617838595886436,2.6174075207550236,2.616984156976023,2.616926197431307,2.6168790124666366
-0.6799999999999999,2.610979799256344,2.6175343884478486,2.617769260680416,2.6173728596870354,2.6169772274265153,2.61692273287432,2.6168783195917387
-0.6599999999999999,2.6103372924670243,2.617200962010653,2.617701935572669,2.617339203067379,2.616970498621732,2.6169193686790924,2.616877646787446
-0.6399999999999999,2.60971406476089,2.616877516557567,2.6176366204774,2.6173065508902122,2.6169639705666063,2.616916104848476,2.6168769940543912
-0.6199999999999999,2.60911010642622,2.6165640492463837,2.6175733153149663,2.61727490315155,2.6169576432662423,2.616912941385396,2.6168763613932198
-0.5999999999999999,2.608525408110396,2.6162605573477564,2.6175120200118265,2.617244259849246,2.616951516725911,2.6169098782928524,2.6168757488045893
-0.5800000000000001,2.6079599608167605,2.6159670382441993,2.6174527345004868,2.617214620982976,2.6169455909510515,2.616906915573911,2.6168751562891686
-0.56,2.6074137559015935,2.615683489429127,2.6173954587194506,2.617185986554225,2.616939865947268,2.6169040532317123,2.6168745838476397
-0.54,2.6068867850712056,2.615409908505932,2.617340192613168,2.617158356566272,2.6169343417203295,2.6169012912694627,2.6168740314806964
-0.52,2.6063790403791427,2.615146293187096,2.6172869361319897,2.6171317310241737,2.616929018276167,2.6168986296904406,2.6168734991890443
-0.5,2.605890514223508,2.614892641293338,2.617235689232122,2.617106109934754,2.6169238956208742,2.616896068497992,2.6168729869734
-0.48,2.605421199344395,2.6146489507527995,2.617186451875583,2.617081493306587,2.616918973760705,2.6168936076955314,2.6168724948344937
-0.45999999999999996,2.604971088821431,2.6144152196002626,2.6171392240301623,2.61705788114999,2.6169142527020717,2.6168912472865418,2.616872022773065
-0.43999999999999995,2.6045401760714295,2.614191445976405,2.617094005669379,2.617035273477008,2.616909732451547,2.616888987274573,2.6168715707898667
-0.41999999999999993,2.6041284548461476,2.6139776281270897,2.6170507967724466,2.617013670301402,2.6169054130158593,2.61688682766324,2.616871138885662
-0.3999999999999999,2.603735919230159,2.6137737644026835,2.6170095973242344,2.616993071638641,2.6169012944018943,2.616884768456227,2.616870727061226
-0.3799999999999999,2.6033625636388202,2.613579853257418,2.616970407315236,2.6169734775058897,2.6168973766166923,2.616882809657282,2.616870335317346
-0.3599999999999999,2.603008382816351,2.6133958932487737,2.616933226741535,2.616954887921998,2.6168936596674492,2.616880951270221,2.616869963654819
-0.33999999999999986,2.602673371834014,2.6132218830369065,2.616898055604775,2.616937302907495,2.616890143561515,2.6168791932989244,2.616869612074454
-0.32000000000000006,2.6023575260883964,2.6130578213840994,2.616864893912131,2.6169207224845783,2.61688682830639,2.616877535747336,2.616869280577072
-0.30000000000000004,2.602060841299795,2.612903707154251,2.6168337416762824,2.616905146677104,2.6168837139097314,2.616875978619467,2.616868969163504
-0.28,2.6017833135107,2.6127595393123944,2.6168045989153863,2.6168905755105825,2.616880800379343,2.616874521919391,2.6168686778345918
-0.26,2.6015249390843795,2.6126253169242486,2.616777465653054,2.616877009012171,2.616878087723182,2.616873165651247,2.616868406591189
-0.24,2.601285714703564,2.6125010391557986,2.6167523419183283,2.6168644472106637,2.616875575949356,2.6168719098192366,2.6168681554341604
-0.21999999999999997,2.601065637369226,2.612386705272913,2.6167292277456666,2.6168528901364896,2.616873265066122,2.616870754427625,2.6168679243643806
-0.19999999999999996,2.6008647043994615,2.6122823146409835,2.616708123174917,2.6168423378217045,2.6168711550818857,2.6168696994807434,2.616867713382737
-0.17999999999999994,2.600682913428464,2.612187866724607,2.6166890282513053,2.616832790299986,2.6168692460052028,2.6168687449829844,2.616867522490126
-0.15999999999999992,2.6005202624056,2.6121033610872875,2.6166719430254157,2.6168242476066297,2.616867537844775,2.6168678909388037,2.6168673516874543
-0.1399999999999999,2.600376749594576,2.6120287973911767,2.6166568675531816,2.6168167097785453,2.616866030609456,2.616867137352719,2.6168672009756424
-0.11999999999999988,2.6002523735727037,2.611964175396839,2.6166438018958695,2.6168101768542518,2.6168647243082437,2.616866484229314,2.616867070355619
-0.09999999999999987,2.600147133230259,2.611909494963051,2.6166327461200676,2.6168046488738748,2.6168636189502856,2.6168659315732303,2.616866959828325
-0.08000000000000007,2.600061027769938,2.6118647560466286,2.616623700297683,2.616800125879144,2.6168627145448746,2.6168654793891766,2.6168668693947104
-0.06000000000000005,2.5999940567064046,2.6118299587022893,2.6166166645059263,2.616796607913392,2.616862011101452,2.6168651276819213,2.616866799055738
-0.040000000000000036,2.599946219865936,2.611805103082536,2.616611638827312,2.616794095021549,2.6168615086296056,2.616864876456298,2.6168667488123782
-0.020000000000000018,2.5999175173861584,2.61179018943758,2.616608623349652,2.6167925872501474,2.6168612071390682,2.616864725717198,2.6168667186656163
0.0,2.599907949715881,2.611785218115287,2.6166076181660514,2.6167920846473156,2.616861106639722,2.6168646754695803,2.6168667086164454
0.020000000000000018,2.5999175173861584,2.611790189437581,2.6166086233496504,2.616792587250149,2.616861207139069,2.6168647257171997,2.6168667186656176
0.040000000000000036,2.5999462198659358,2.611805103082538,2.6166116388273095,2.616794095021552,2.616861508629606,2.6168648764562996,2.61686674881238
0.06000000000000005,2.599994056706404,2.611829958702292,2.616616664505922,2.6167966079133946,2.616862011101453,2.616865127681925,2.61686679905574
0.08000000000000007,2.6000610277699368,2.6118647560466326,2.6166237002976773,2.6168001258791476,2.6168627145448755,2.6168654793891797,2.616866869394713
0.10000000000000009,2.6001471332302573,2.611909494963056,2.6166327461200605,2.6168046488738783,2.616863618950286,2.616865931573234,2.616866959828328
0.1200000000000001,2.600252373572701,2.611964175396846,2.616643801895861,2.6168101768542558,2.6168647243082437,2.6168664842293174,2.6168670703556223
0.14000000000000012,2.600376749594572,2.6120287973911855,2.616656867553173,2.6168167097785493,2.6168660306094553,2.616867137352723,2.616867200975645
0.16000000000000014,2.600520262405595,2.6121033610872977,2.6166719430254073,2.6168242476066337,2.6168675378447737,2.6168678909388086,2.6168673516874565
0.18000000000000016,2.600682913428457,2.6121878667246174,2.616689028251296,2.61683279029999,2.6168692460052,2.61686874498299,2.616867522490128
0.20000000000000018,2.6008647043994526,2.6122823146409946,2.6167081231749076,2.616842337821709,2.6168711550818835,2.6168696994807488,2.6168677133827387
0.2200000000000002,2.6010656373692163,2.612386705272925,2.6167292277456555,2.616852890136495,2.6168732650661193,2.6168707544276306,2.6168679243643824
0.2400000000000002,2.6012857147035526,2.6125010391558114,2.616752341918317,2.6168644472106695,2.616875575949353,2.6168719098192406,2.6168681554341613
0.26000000000000023,2.601524939084367,2.6126253169242615,2.616777465653042,2.616877009012177,2.6168780877231783,2.61687316565125,2.616868406591189
0.28000000000000025,2.601783313510686,2.6127595393124072,2.6168045989153734,2.616890575510589,2.6168808003793385,2.616874521919395,2.616868677834591
0.30000000000000027,2.60206084129978,2.6129037071542633,2.616833741676269,2.61690514667711,2.616883713909726,2.6168759786194706,2.6168689691635016
0.31999999999999984,2.6023575260883804,2.613057821384112,2.6168648939121164,2.616920722484585,2.616886828306384,2.6168775357473395,2.616869280577069
0.33999999999999986,2.6026733718339976,2.6132218830369185,2.6168980556047594,2.616937302907502,2.6168901435615073,2.616879193298927,2.6168696120744506
0.3599999999999999,2.6030083828163333,2.6133958932487853,2.616933226741519,2.616954887922004,2.616893659667441,2.616880951270224,2.616869963654815
0.3799999999999999,2.6033625636388007,2.613579853257429,2.6169704073152196,2.6169734775058955,2.6168973766166825,2.616882809657286,2.6168703353173415
0.3999999999999999,2.603735919230138,2.613773764402694,2.6170095973242185,2.616993071638646,2.6169012944018837,2.616884768456232,2.6168707270612224
0.41999999999999993,2.604128454846126,2.6139776281271,2.6170507967724315,2.617013670301406,2.616905413015848,2.6168868276632464,2.616871138885659
0.43999999999999995,2.6045401760714064,2.614191445976415,2.6170940056693643,2.617035273477011,2.6169097324515347,2.61688898727458,2.616871570789865
0.45999999999999996,2.604971088821407,2.6144152196002723,2.617139224030148,2.6170578811499916,2.616914252702059,2.616891247286551,2.6168720227730637
0.48,2.60542119934437,2.614648950752809,2.6171864518755696,2.6170814933065873,2.616918973760691,2.6168936076955416,2.6168724948344932
0.5,2.6058905142234816,2.614892641293348,2.6172356892321087,2.6171061099347526,2.6169238956208596,2.616896068498003,2.6168729869734006
0.52,2.6063790403791156,2.615146293187106,2.617286936131977,2.6171317310241715,2.6169290182761515,2.6168986296904526,2.6168734991890457
0.54,2.606886785071177,2.615409908505942,2.617340192613155,2.6171583565662684,2.616934341720313,2.616901291269476,2.616874031480699
0.56,2.607413755901564,2.615683489429138,2.617395458719438,2.61718598655422,2.6169398659472503,2.6169040532317265,2.6168745838476433
0.5800000000000001,2.607959960816729,2.6159670382442104,2.6174527345004748,2.617214620982969,2.6169455909510324,2.6169069155739266,2.6168751562891734
0.6000000000000001,2.608525408110363,2.6162605573477684,2.617512020011815,2.6172442598492376,2.6169515167258908,2.6169098782928684,2.616875748804594
0.6200000000000001,2.6091101064261863,2.616564049246397,2.6175733153149556,2.617274903151541,2.6169576432662205,2.6169129413854124,2.616876361393224
0.6400000000000001,2.609714064760855,2.616877516557581,2.61763662047739,2.617306550890203,2.6169639705665837,2.616916104848493,2.6168769940543952
0.6600000000000001,2.6103372924669888,2.617200962010667,2.6177019355726596,2.617339203067368,2.6169704986217086,2.6169193686791106,2.6168776467874486
0.6800000000000002,2.610979799256309,2.617534388447863,2.6177692606804066,2.6173728596870247,2.616977227426491,2.61692273287434,2.6168783195917404
0.7000000000000002,2.6116415952029044,2.617877798825274,2.6178385958864276,2.617407520755012,2.6169841569759975,2.6169261974313285,2.616879012466637
0.7200000000000002,2.612322690746616,2.6182311962139764,2.617909941282733,2.6174431862790444,2.6169912872654657,2.6169297623472936,2.616879725411518
0.7400000000000002,2.613023096696543,2.6185945838011353,2.6179832969676045,2.6174798562687274,2.6169986182903062,2.616933427619529,2.6168804584257765
0.7600000000000002,2.61374282423468,2.6189679648911586,2.6180586630456553,2.6175175307355727,2.617006150046105,2.6169371932454024,2.6168812115088174
0.7800000000000002,2.6144818849196767,2.61935134290689,2.618136039627897,2.617556209693022,2.6170138825286235,2.616941059222354,2.6168819846600586
0.8000000000000003,2.6152402906907315,2.6197447213908482,2.6182154268318016,2.6175958931564627,2.617021815733802,2.6169450255479014,2.6168827778789314
0.8199999999999998,2.6160180538716147,2.620148104006505,2.61829682478137,2.617636581143251,2.617029949657761,2.6169490922196403,2.6168835911648793
0.8399999999999999,2.6168151871748293,2.6205614945396034,2.618380233607202,2.61767827367273,2.6170382842968016,2.616953259235241,2.6168844245173597
0.8599999999999999,2.6176317037059045,2.620984896899526,2.6184656534465724,2.6177209707662548,2.61704681964741,2.6169575265924525,2.616885277935844
0.8799999999999999,2.6184676169678336,2.6214183151207022,2.6185530844434965,2.6177646724472106,2.617055555706259,2.6169618942891053,2.616886151419816
0.8999999999999999,2.619322940865649,2.62186175336406,2.6186425267488165,2.6178093787410393,2.6170644924702056,2.6169663623231063,2.6168870449687742
0.9199999999999999,2.620197689711148,2.622315215918528,2.6187339805202745,2.617855089675263,2.617073629936301,2.616970930692445,2.616887958582229
0.94,2.621091878227756,2.622778707202581,2.6188274459225984,2.617901805279505,2.6170829681017858,2.616975599395192,2.6168888922597073
0.96,2.6220055215555558,2.623252231765831,2.6189229231275837,2.6179495255855194,2.617092506964098,2.6169803684295,2.616889846000749
0.98,2.622938635256453,2.623735794290673,2.6190204123141796,2.617998250627214,2.617102246520869,2.6169852377936063,2.6168908198049077
1.0,2.6238912353195083,2.624229399593974,2.61911991366858,2.61804798044068,2.6171121867699325,2.616990207485832,2.616891813671753
1.02,2.624863338166429,2.624733052628814,2.619221427384314,2.6180987150642134,2.6171223277093234,2.616995277504585,2.6168928276008683
1.04,2.625854960657218,2.6252467584862833,2.619324953662344,2.6181504545383523,2.6171326693372796,2.6170004478483597,2.6168938615918527
1.06,2.626866120095995,2.625770522397323,2.6194304927111562,2.618203198905898,2.6171432116522473,2.6170057185157365,2.6168949156443184
1.08,2.6278968342369833,2.626304349734629,2.619538044746869,2.618256948211948,2.617153954652883,2.6170110895053877,2.616895989757895
1.1,2.6289471212906714,2.626848246014603,2.6196476099933284,2.61831170250393,2.6171648983380527,2.6170165608160736,2.616897083932227
1.12,2.630016999930154,2.6274022168993634,2.619759188682219,2.618367461831627,2.6171760427068422,2.6170221324466483,2.616898198166975
1.1400000000000001,2.631106489297649,2.6279662681988114,2.6198727810531706,2.6184242262472144,2.6171873877585514,2.6170278043960566,2.6168993324618137
1.1600000000000001,2.632215609011205,2.628540405872757,2.619988387353869,2.6184819958052934,2.617198933492704,2.6170335766633372,2.616900486816436
1.1800000000000002,2.6333443791715947,2.629124636033102,2.6201060078401746,2.618540770562924,2.6172106799090487,2.6170394492476254,2.6169016612305493
1.2000000000000002,2.6344928203694025,2.6297189649460897,2.6202256427762354,2.6186005505796595,2.6172226270075587,2.617045422148152,2.61690285570388
1.2200000000000002,2.6356609536923123,2.6303233990346055,2.620347292434612,2.6186613359175857,2.6172347747884404,2.6170514953642465,2.6169040702361688
1.2400000000000002,2.636848800732595,2.6309379448805554,2.620470957096401,2.6187231266413535,2.617247123252136,2.6170576688953373,2.616905304827174
1.2600000000000002,2.638056383594802,2.631562609227297,2.620596637051362,2.6187859228182226,2.6172596723993204,2.617063942740955,2.6169065594766736
1.2800000000000002,2.6392837249036756,2.632197398982145,2.6207243325980496,2.618849724518096,2.6172724222309163,2.6170703169007306,2.616907834184459
1.3000000000000003,2.640530847812277,2.632842321218945,2.620854044043948,2.618914531813564,2.617285372748085,2.6170767913744006,2.616909128950343
1.3200000000000003,2.641797776010327,2.633497383180708,2.6209857717056106,2.6189803447799416,2.617298523952241,2.6170833661618063,2.6169104437741546
1.3399999999999999,2.643084533732789,2.634162592282327,2.6211195159087977,2.619047163495315,2.617311875845049,2.6170900412628972,2.6169117786557416
1.3599999999999999,2.6443911457686715,2.634837956113363,2.621255276988627,2.6191149880405824,2.61732542842843,2.6170968166777295,2.616913133594971
1.38,2.6457176374700806,2.6355234824409006,2.6213930552897207,2.6191838184994998,2.6173391817045677,2.617103692406472,2.6169145085917287
1.4,2.6470640347615118,2.6362191792124903,2.621532851166358,2.619253654958726,2.617353135675907,2.6171106684494063,2.6169159036459186
1.42,2.6484303641493945,2.6369250545591587,2.621674664982637,2.619324497507871,2.617367290345165,2.617117744806926,2.616917318757466
1.44,2.6498166527318947,2.637641116798509,2.6218184971126295,2.619396346239542,2.6173816457153296,2.617124921479541,2.616918753926315
1.46,2.6512229282089783,2.6383673744378937,2.621964347940552,2.6194692012493954,2.617396201789667,2.6171321984678806,2.61692020915243
1.48,2.6526492188927535,2.639103836177682,2.6221122178609324,2.619543062636185,2.617410958571726,2.6171395757726925,2.616921684435796
1.5,2.654095553718083,2.639850510914606,2.6222621072787864,2.619617930501817,2.6174259160653426,2.6171470533948447,2.6169231797764176
1.52,2.655561962253482,2.6406074077451995,2.622414016609796,2.6196938049514,2.6174410742746432,2.6171546313353335,2.616924695174324
1.54,2.657048474712314,2.6413745359693275,2.622567946280491,2.6197706860933034,2.6174564332040533,2.6171623095952765,2.6169262306295633
1.56,2.6585551219642842,2.6421519050938076,2.6227238967284374,2.61984857403921,2.6174719928582975,2.6171700881759223,2.616927786142205
1.58,2.6600819355472387,2.6429395248361285,2.622881868402434,2.6199274689041756,2.617487753242408,2.617177967078649,2.616929361712344
1.6,2.661628947679283,2.6437374051282663,2.6230418617627045,2.6200073708066873,2.617503714361731,2.6171859463049656,2.6169309573400934
1.62,2.6631961912712256,2.6445455561206006,2.6232038772811053,2.620088279868724,2.617519876221927,2.6171940258565174,2.616932573025594
1.6400000000000001,2.6647836999393535,2.6453639881859377,2.6233679154413307,2.62017019621582,2.6175362388289845,2.617202205735087,2.616934208769007
1.6600000000000001,2.666391508018554,2.646192711923635,2.6235339767391266,2.620253119977127,2.6175528021892176,2.6172104859425964,2.6169358645705185
1.6800000000000002,2.6680196505757814,2.647031738163836,2.623702061682511,2.620337051285478,2.6175695663092755,2.6172188664811094,2.6169375404303397
1.7000000000000002,2.669668163423897,2.6478810779718223,2.6238721707919943,2.6204219902774577,2.617586531196151,2.6172273473528342,2.616939236348705
1.7200000000000002,2.671337083135869,2.6487407426524703,2.6240443046008153,2.620507937093468,2.6176036968571808,2.6172359285601274,2.616940952325875
1.7400000000000002,2.6730264470593657,2.6496107437548355,2.6242184636551706,2.620594891877801,2.6176210633000565,2.617244610105494,2.616942688362137
1.7600000000000002,2.6747362933317325,2.650491093076854,2.6243946485144627,2.620682854778708,2.6176386305328307,2.6172533919915923,2.6169444444578023
1.7800000000000002,2.6764666608953807,2.6513818026701665,2.624572859751542,2.620771825948476,2.6176563985639216,2.6172622742212366,2.616946220613211
1.8000000000000003,2.6782175895135847,2.652282884845076,2.624753097952967,2.6208618055435005,2.6176743674021203,2.617271256797399,2.6169480168287276
1.8200000000000003,2.6799891197867147,2.65319435217563,2.624935363719261,2.6209527937243697,2.6176925370566004,2.617280339723214,2.616949833104748
1.8399999999999999,2.681781293168903,2.654116217504844,2.6251196576651803,2.621044790655935,2.617710907536921,2.6172895230019795,2.6169516694416926
1.8599999999999999,2.6835941519851647,2.655048493950058,2.625305980419991,2.6211377965073983,2.617729478853037,2.617298806637161,2.6169535258400125
1.88,2.6854277394489845,2.6559911949084416,2.625494332627748,2.6212318114523976,2.617748251015308,2.6173081906323956,2.6169554023001877
1.9,2.687282099680384,2.6569443340626413,2.625684714947583,2.6213268356690858,2.6177672240345005,2.6173176749914937,2.6169572988227285
1.92,2.689157277724478,2.6579079253865805,2.625877128054002,2.621422869340226,2.617786397921801,2.617327259718443,2.616959215408175
1.94,2.691053319570542,2.6588819831514163,2.626071572637187,2.6215199126532776,2.617805772688823,2.6173369448174126,2.6169611520570975
1.96,2.6929702721716042,2.6598665219316517,2.626268049403309,2.6216179658004894,2.617825348347613,2.617346730292754,2.616963108770099
1.98,2.694908183464571,2.6608615566114158,2.626466559074846,2.6217170289789955,2.6178451249106622,2.61735661614901,2.6169650855478146
2.0,2.696867102390912,2.6618671023909117,2.6266671023909116,2.621817102390912,2.617865102390912,2.617366602390912,2.6169670823909117


==> tikz/solution_slices/discounted/discounted-1d-picard-density.dat <==
x m_star m_num
-2.000000e+00 1.712789e-03 1.712789e-03
-1.980000e+00 1.930006e-03 1.796285e-03
-1.960000e+00 2.172162e-03 2.075893e-03
-1.940000e+00 2.441769e-03 2.385693e-03
-1.920000e+00 2.741548e-03 2.728532e-03
-1.900000e+00 3.074440e-03 3.107463e-03
-1.880000e+00 3.443619e-03 3.525752e-03
-1.860000e+00 3.852502e-03 3.986886e-03
-1.840000e+00 4.304766e-03 4.494592e-03
-1.820000e+00 4.804355e-03 5.052837e-03
-1.800000e+00 5.355494e-03 5.665843e-03
-1.780000e+00 5.962697e-03 6.338095e-03
-1.760000e+00 6.630783e-03 7.074350e-03
-1.740000e+00 7.364881e-03 7.879642e-03
-1.720000e+00 8.170441e-03 8.759292e-03
-1.700000e+00 9.053242e-03 9.718910e-03
-1.680000e+00 1.001940e-02 1.076440e-02
-1.660000e+00 1.107536e-02 1.190197e-02
-1.640000e+00 1.222793e-02 1.313812e-02
-1.620000e+00 1.348426e-02 1.447966e-02
-1.600000e+00 1.485183e-02 1.593369e-02
-1.580000e+00 1.633848e-02 1.750761e-02
-1.560000e+00 1.795238e-02 1.920910e-02
-1.540000e+00 1.970205e-02 2.104614e-02
-1.520000e+00 2.159632e-02 2.302695e-02
-1.500000e+00 2.364432e-02 2.516004e-02
-1.480000e+00 2.585549e-02 2.745415e-02
-1.460000e+00 2.823953e-02 2.991823e-02
-1.440000e+00 3.080641e-02 3.256144e-02
-1.420000e+00 3.356631e-02 3.539313e-02
-1.400000e+00 3.652960e-02 3.842278e-02
-1.380000e+00 3.970682e-02 4.166000e-02
-1.360000e+00 4.310862e-02 4.511446e-02
-1.340000e+00 4.674573e-02 4.879589e-02
-1.320000e+00 5.062892e-02 5.271402e-02
-1.300000e+00 5.476892e-02 5.687854e-02
-1.280000e+00 5.917640e-02 6.129903e-02
-1.260000e+00 6.386190e-02 6.598494e-02
-1.240000e+00 6.883573e-02 7.094549e-02
-1.220000e+00 7.410796e-02 7.618968e-02
-1.200000e+00 7.968831e-02 8.172615e-02
-1.180000e+00 8.558610e-02 8.756316e-02
-1.160000e+00 9.181015e-02 9.370852e-02
-1.140000e+00 9.836872e-02 1.001695e-01
-1.120000e+00 1.052694e-01 1.069528e-01
-1.100000e+00 1.125191e-01 1.140643e-01
-1.080000e+00 1.201238e-01 1.215094e-01
-1.060000e+00 1.280887e-01 1.292925e-01
-1.040000e+00 1.364179e-01 1.374170e-01
-1.020000e+00 1.451145e-01 1.458855e-01
-1.000000e+00 1.541803e-01 1.546994e-01
-9.800000e-01 1.636161e-01 1.638592e-01
-9.600000e-01 1.734211e-01 1.733638e-01
-9.400000e-01 1.835933e-01 1.832113e-01
-9.200000e-01 1.941290e-01 1.933980e-01
-9.000000e-01 2.050231e-01 2.039191e-01
-8.800000e-01 2.162690e-01 2.147682e-01
-8.600000e-01 2.278581e-01 2.259374e-01
-8.400000e-01 2.397803e-01 2.374172e-01
-8.200000e-01 2.520236e-01 2.491966e-01
-8.000000e-01 2.645745e-01 2.612627e-01
-7.800000e-01 2.774173e-01 2.736013e-01
-7.600000e-01 2.905347e-01 2.861963e-01
-7.400000e-01 3.039074e-01 2.990297e-01
-7.200000e-01 3.175143e-01 3.120821e-01
-7.000000e-01 3.313327e-01 3.253324e-01
-6.800000e-01 3.453377e-01 3.387577e-01
-6.600000e-01 3.595031e-01 3.523334e-01
-6.400000e-01 3.738007e-01 3.660335e-01
-6.200000e-01 3.882009e-01 3.798303e-01
-6.000000e-01 4.026722e-01 3.936949e-01
-5.800000e-01 4.171821e-01 4.075965e-01
-5.600000e-01 4.316965e-01 4.215036e-01
-5.400000e-01 4.461802e-01 4.353830e-01
-5.200000e-01 4.605967e-01 4.492007e-01
-5.000000e-01 4.749088e-01 4.629217e-01
-4.800000e-01 4.890784e-01 4.765100e-01
-4.600000e-01 5.030668e-01 4.899290e-01
-4.400000e-01 5.168346e-01 5.031416e-01
-4.200000e-01 5.303424e-01 5.161104e-01
-4.000000e-01 5.435506e-01 5.287976e-01
-3.800000e-01 5.564197e-01 5.411654e-01
-3.600000e-01 5.689104e-01 5.531762e-01
-3.400000e-01 5.809838e-01 5.647928e-01
-3.200000e-01 5.926019e-01 5.759783e-01
-3.000000e-01 6.037275e-01 5.866967e-01
-2.800000e-01 6.143243e-01 5.969128e-01
-2.600000e-01 6.243574e-01 6.065925e-01
-2.400000e-01 6.337933e-01 6.157029e-01
-2.200000e-01 6.426003e-01 6.242126e-01
-2.000000e-01 6.507483e-01 6.320919e-01
-1.800000e-01 6.582093e-01 6.393127e-01
-1.600000e-01 6.649573e-01 6.458490e-01
-1.400000e-01 6.709690e-01 6.516769e-01
-1.200000e-01 6.762230e-01 6.567748e-01
-1.000000e-01 6.807008e-01 6.611234e-01
-8.000000e-02 6.843866e-01 6.647060e-01
-6.000000e-02 6.872670e-01 6.675083e-01
-4.000000e-02 6.893319e-01 6.695190e-01
-2.000000e-02 6.905738e-01 6.707294e-01
0.000000e+00 6.909883e-01 6.711337e-01
2.000000e-02 6.905738e-01 6.707294e-01
4.000000e-02 6.893319e-01 6.695190e-01
6.000000e-02 6.872670e-01 6.675083e-01
8.000000e-02 6.843866e-01 6.647060e-01
1.000000e-01 6.807008e-01 6.611234e-01
1.200000e-01 6.762230e-01 6.567748e-01
1.400000e-01 6.709690e-01 6.516769e-01
1.600000e-01 6.649573e-01 6.458490e-01
1.800000e-01 6.582093e-01 6.393127e-01
2.000000e-01 6.507483e-01 6.320919e-01
2.200000e-01 6.426003e-01 6.242126e-01
2.400000e-01 6.337933e-01 6.157029e-01
2.600000e-01 6.243574e-01 6.065925e-01
2.800000e-01 6.143243e-01 5.969128e-01
3.000000e-01 6.037275e-01 5.866967e-01
3.200000e-01 5.926019e-01 5.759783e-01
3.400000e-01 5.809838e-01 5.647928e-01
3.600000e-01 5.689104e-01 5.531762e-01
3.800000e-01 5.564197e-01 5.411654e-01
4.000000e-01 5.435506e-01 5.287976e-01
4.200000e-01 5.303424e-01 5.161104e-01
4.400000e-01 5.168346e-01 5.031416e-01
4.600000e-01 5.030668e-01 4.899290e-01
4.800000e-01 4.890784e-01 4.765100e-01
5.000000e-01 4.749088e-01 4.629217e-01
5.200000e-01 4.605967e-01 4.492007e-01
5.400000e-01 4.461802e-01 4.353830e-01
5.600000e-01 4.316965e-01 4.215036e-01
5.800000e-01 4.171821e-01 4.075965e-01
6.000000e-01 4.026722e-01 3.936949e-01
6.200000e-01 3.882009e-01 3.798303e-01
6.400000e-01 3.738007e-01 3.660335e-01
6.600000e-01 3.595031e-01 3.523334e-01
6.800000e-01 3.453377e-01 3.387577e-01
7.000000e-01 3.313327e-01 3.253324e-01
7.200000e-01 3.175143e-01 3.120821e-01
7.400000e-01 3.039074e-01 2.990297e-01
7.600000e-01 2.905347e-01 2.861963e-01
7.800000e-01 2.774173e-01 2.736013e-01
8.000000e-01 2.645745e-01 2.612627e-01
8.200000e-01 2.520236e-01 2.491966e-01
8.400000e-01 2.397803e-01 2.374172e-01
8.600000e-01 2.278581e-01 2.259374e-01
8.800000e-01 2.162690e-01 2.147682e-01
9.000000e-01 2.050231e-01 2.039191e-01
9.200000e-01 1.941290e-01 1.933980e-01
9.400000e-01 1.835933e-01 1.832113e-01
9.600000e-01 1.734211e-01 1.733638e-01
9.800000e-01 1.636161e-01 1.638592e-01
1.000000e+00 1.541803e-01 1.546994e-01
1.020000e+00 1.451145e-01 1.458855e-01
1.040000e+00 1.364179e-01 1.374170e-01
1.060000e+00 1.280887e-01 1.292925e-01
1.080000e+00 1.201238e-01 1.215094e-01
1.100000e+00 1.125191e-01 1.140643e-01
1.120000e+00 1.052694e-01 1.069528e-01
1.140000e+00 9.836872e-02 1.001695e-01
1.160000e+00 9.181015e-02 9.370852e-02
1.180000e+00 8.558610e-02 8.756316e-02
1.200000e+00 7.968831e-02 8.172615e-02
1.220000e+00 7.410796e-02 7.618968e-02
1.240000e+00 6.883573e-02 7.094549e-02
1.260000e+00 6.386190e-02 6.598494e-02
1.280000e+00 5.917640e-02 6.129903e-02
1.300000e+00 5.476892e-02 5.687854e-02
1.320000e+00 5.062892e-02 5.271402e-02
1.340000e+00 4.674573e-02 4.879589e-02
1.360000e+00 4.310862e-02 4.511446e-02
1.380000e+00 3.970682e-02 4.166000e-02
1.400000e+00 3.652960e-02 3.842278e-02
1.420000e+00 3.356631e-02 3.539313e-02
1.440000e+00 3.080641e-02 3.256144e-02
1.460000e+00 2.823953e-02 2.991823e-02
1.480000e+00 2.585549e-02 2.745415e-02
1.500000e+00 2.364432e-02 2.516004e-02
1.520000e+00 2.159632e-02 2.302695e-02
1.540000e+00 1.970205e-02 2.104614e-02
1.560000e+00 1.795238e-02 1.920910e-02
1.580000e+00 1.633848e-02 1.750761e-02
1.600000e+00 1.485183e-02 1.593369e-02
1.620000e+00 1.348426e-02 1.447966e-02
1.640000e+00 1.222793e-02 1.313812e-02
1.660000e+00 1.107536e-02 1.190197e-02
1.680000e+00 1.001940e-02 1.076440e-02
1.700000e+00 9.053242e-03 9.718910e-03
1.720000e+00 8.170441e-03 8.759292e-03
1.740000e+00 7.364881e-03 7.879642e-03
1.760000e+00 6.630783e-03 7.074350e-03
1.780000e+00 5.962697e-03 6.338095e-03
1.800000e+00 5.355494e-03 5.665843e-03
1.820000e+00 4.804355e-03 5.052837e-03
1.840000e+00 4.304766e-03 4.494592e-03
1.860000e+00 3.852502e-03 3.986886e-03
1.880000e+00 3.443619e-03 3.525752e-03
1.900000e+00 3.074440e-03 3.107463e-03
1.920000e+00 2.741548e-03 2.728532e-03
1.940000e+00 2.441769e-03 2.385693e-03
1.960000e+00 2.172162e-03 2.075893e-03
1.980000e+00 1.930006e-03 1.796285e-03
2.000000e+00 1.712789e-03 1.712789e-03


==> tikz/solution_slices/discounted/discounted-1d-picard-value-function.dat <==
x u_star u_num
-2.000000e+00 5.239265e+00 5.239265e+00
-1.980000e+00 5.179565e+00 5.184697e+00
-1.960000e+00 5.120465e+00 5.130124e+00
-1.940000e+00 5.061965e+00 5.075629e+00
-1.920000e+00 5.004065e+00 5.021287e+00
-1.900000e+00 4.946765e+00 4.967159e+00
-1.880000e+00 4.890065e+00 4.913299e+00
-1.860000e+00 4.833965e+00 4.859752e+00
-1.840000e+00 4.778465e+00 4.806557e+00
-1.820000e+00 4.723565e+00 4.753748e+00
-1.800000e+00 4.669265e+00 4.701354e+00
-1.780000e+00 4.615565e+00 4.649400e+00
-1.760000e+00 4.562465e+00 4.597906e+00
-1.740000e+00 4.509965e+00 4.546891e+00
-1.720000e+00 4.458065e+00 4.496370e+00
-1.700000e+00 4.406765e+00 4.446357e+00
-1.680000e+00 4.356065e+00 4.396862e+00
-1.660000e+00 4.305965e+00 4.347897e+00
-1.640000e+00 4.256465e+00 4.299469e+00
-1.620000e+00 4.207565e+00 4.251586e+00
-1.600000e+00 4.159265e+00 4.204253e+00
-1.580000e+00 4.111565e+00 4.157476e+00
-1.560000e+00 4.064465e+00 4.111260e+00
-1.540000e+00 4.017965e+00 4.065608e+00
-1.520000e+00 3.972065e+00 4.020523e+00
-1.500000e+00 3.926765e+00 3.976009e+00
-1.480000e+00 3.882065e+00 3.932067e+00
-1.460000e+00 3.837965e+00 3.888700e+00
-1.440000e+00 3.794465e+00 3.845910e+00
-1.420000e+00 3.751565e+00 3.803697e+00
-1.400000e+00 3.709265e+00 3.762064e+00
-1.380000e+00 3.667565e+00 3.721011e+00
-1.360000e+00 3.626465e+00 3.680539e+00
-1.340000e+00 3.585965e+00 3.640649e+00
-1.320000e+00 3.546065e+00 3.601341e+00
-1.300000e+00 3.506765e+00 3.562617e+00
-1.280000e+00 3.468065e+00 3.524476e+00
-1.260000e+00 3.429965e+00 3.486919e+00
-1.240000e+00 3.392465e+00 3.449946e+00
-1.220000e+00 3.355565e+00 3.413558e+00
-1.200000e+00 3.319265e+00 3.377755e+00
-1.180000e+00 3.283565e+00 3.342537e+00
-1.160000e+00 3.248465e+00 3.307904e+00
-1.140000e+00 3.213965e+00 3.273857e+00
-1.120000e+00 3.180065e+00 3.240395e+00
-1.100000e+00 3.146765e+00 3.207519e+00
-1.080000e+00 3.114065e+00 3.175230e+00
-1.060000e+00 3.081965e+00 3.143526e+00
-1.040000e+00 3.050465e+00 3.112409e+00
-1.020000e+00 3.019565e+00 3.081878e+00
-1.000000e+00 2.989265e+00 3.051934e+00
-9.800000e-01 2.959565e+00 3.022576e+00
-9.600000e-01 2.930465e+00 2.993806e+00
-9.400000e-01 2.901965e+00 2.965622e+00
-9.200000e-01 2.874065e+00 2.938026e+00
-9.000000e-01 2.846765e+00 2.911017e+00
-8.800000e-01 2.820065e+00 2.884596e+00
-8.600000e-01 2.793965e+00 2.858763e+00
-8.400000e-01 2.768465e+00 2.833517e+00
-8.200000e-01 2.743565e+00 2.808860e+00
-8.000000e-01 2.719265e+00 2.784791e+00
-7.800000e-01 2.695565e+00 2.761310e+00
-7.600000e-01 2.672465e+00 2.738419e+00
-7.400000e-01 2.649965e+00 2.716116e+00
-7.200000e-01 2.628065e+00 2.694403e+00
-7.000000e-01 2.606765e+00 2.673279e+00
-6.800000e-01 2.586065e+00 2.652745e+00
-6.600000e-01 2.565965e+00 2.632800e+00
-6.400000e-01 2.546465e+00 2.613446e+00
-6.200000e-01 2.527565e+00 2.594683e+00
-6.000000e-01 2.509265e+00 2.576510e+00
-5.800000e-01 2.491565e+00 2.558929e+00
-5.600000e-01 2.474465e+00 2.541938e+00
-5.400000e-01 2.457965e+00 2.525540e+00
-5.200000e-01 2.442065e+00 2.509733e+00
-5.000000e-01 2.426765e+00 2.494519e+00
-4.800000e-01 2.412065e+00 2.479897e+00
-4.600000e-01 2.397965e+00 2.465868e+00
-4.400000e-01 2.384465e+00 2.452432e+00
-4.200000e-01 2.371565e+00 2.439589e+00
-4.000000e-01 2.359265e+00 2.427340e+00
-3.800000e-01 2.347565e+00 2.415686e+00
-3.600000e-01 2.336465e+00 2.404626e+00
-3.400000e-01 2.325965e+00 2.394160e+00
-3.200000e-01 2.316065e+00 2.384290e+00
-3.000000e-01 2.306765e+00 2.375015e+00
-2.800000e-01 2.298065e+00 2.366336e+00
-2.600000e-01 2.289965e+00 2.358254e+00
-2.400000e-01 2.282465e+00 2.350767e+00
-2.200000e-01 2.275565e+00 2.343878e+00
-2.000000e-01 2.269265e+00 2.337586e+00
-1.800000e-01 2.263565e+00 2.331891e+00
-1.600000e-01 2.258465e+00 2.326794e+00
-1.400000e-01 2.253965e+00 2.322296e+00
-1.200000e-01 2.250065e+00 2.318396e+00
-1.000000e-01 2.246765e+00 2.315095e+00
-8.000000e-02 2.244065e+00 2.312393e+00
-6.000000e-02 2.241965e+00 2.310291e+00
-4.000000e-02 2.240465e+00 2.308790e+00
-2.000000e-02 2.239565e+00 2.307888e+00
0.000000e+00 2.239265e+00 2.307588e+00
2.000000e-02 2.239565e+00 2.307888e+00
4.000000e-02 2.240465e+00 2.308790e+00
6.000000e-02 2.241965e+00 2.310291e+00
8.000000e-02 2.244065e+00 2.312393e+00
1.000000e-01 2.246765e+00 2.315095e+00
1.200000e-01 2.250065e+00 2.318396e+00
1.400000e-01 2.253965e+00 2.322296e+00
1.600000e-01 2.258465e+00 2.326794e+00
1.800000e-01 2.263565e+00 2.331891e+00
2.000000e-01 2.269265e+00 2.337586e+00
2.200000e-01 2.275565e+00 2.343878e+00
2.400000e-01 2.282465e+00 2.350767e+00
2.600000e-01 2.289965e+00 2.358254e+00
2.800000e-01 2.298065e+00 2.366336e+00
3.000000e-01 2.306765e+00 2.375015e+00
3.200000e-01 2.316065e+00 2.384290e+00
3.400000e-01 2.325965e+00 2.394160e+00
3.600000e-01 2.336465e+00 2.404626e+00
3.800000e-01 2.347565e+00 2.415686e+00
4.000000e-01 2.359265e+00 2.427340e+00
4.200000e-01 2.371565e+00 2.439589e+00
4.400000e-01 2.384465e+00 2.452432e+00
4.600000e-01 2.397965e+00 2.465868e+00
4.800000e-01 2.412065e+00 2.479897e+00
5.000000e-01 2.426765e+00 2.494519e+00
5.200000e-01 2.442065e+00 2.509733e+00
5.400000e-01 2.457965e+00 2.525540e+00
5.600000e-01 2.474465e+00 2.541938e+00
5.800000e-01 2.491565e+00 2.558929e+00
6.000000e-01 2.509265e+00 2.576510e+00
6.200000e-01 2.527565e+00 2.594683e+00
6.400000e-01 2.546465e+00 2.613446e+00
6.600000e-01 2.565965e+00 2.632800e+00
6.800000e-01 2.586065e+00 2.652745e+00
7.000000e-01 2.606765e+00 2.673279e+00
7.200000e-01 2.628065e+00 2.694403e+00
7.400000e-01 2.649965e+00 2.716116e+00
7.600000e-01 2.672465e+00 2.738419e+00
7.800000e-01 2.695565e+00 2.761310e+00
8.000000e-01 2.719265e+00 2.784791e+00
8.200000e-01 2.743565e+00 2.808860e+00
8.400000e-01 2.768465e+00 2.833517e+00
8.600000e-01 2.793965e+00 2.858763e+00
8.800000e-01 2.820065e+00 2.884596e+00
9.000000e-01 2.846765e+00 2.911017e+00
9.200000e-01 2.874065e+00 2.938026e+00
9.400000e-01 2.901965e+00 2.965622e+00
9.600000e-01 2.930465e+00 2.993806e+00
9.800000e-01 2.959565e+00 3.022576e+00
1.000000e+00 2.989265e+00 3.051934e+00
1.020000e+00 3.019565e+00 3.081878e+00
1.040000e+00 3.050465e+00 3.112409e+00
1.060000e+00 3.081965e+00 3.143526e+00
1.080000e+00 3.114065e+00 3.175230e+00
1.100000e+00 3.146765e+00 3.207519e+00
1.120000e+00 3.180065e+00 3.240395e+00
1.140000e+00 3.213965e+00 3.273857e+00
1.160000e+00 3.248465e+00 3.307904e+00
1.180000e+00 3.283565e+00 3.342537e+00
1.200000e+00 3.319265e+00 3.377755e+00
1.220000e+00 3.355565e+00 3.413558e+00
1.240000e+00 3.392465e+00 3.449946e+00
1.260000e+00 3.429965e+00 3.486919e+00
1.280000e+00 3.468065e+00 3.524476e+00
1.300000e+00 3.506765e+00 3.562617e+00
1.320000e+00 3.546065e+00 3.601341e+00
1.340000e+00 3.585965e+00 3.640649e+00
1.360000e+00 3.626465e+00 3.680539e+00
1.380000e+00 3.667565e+00 3.721011e+00
1.400000e+00 3.709265e+00 3.762064e+00
1.420000e+00 3.751565e+00 3.803697e+00
1.440000e+00 3.794465e+00 3.845910e+00
1.460000e+00 3.837965e+00 3.888700e+00
1.480000e+00 3.882065e+00 3.932067e+00
1.500000e+00 3.926765e+00 3.976009e+00
1.520000e+00 3.972065e+00 4.020523e+00
1.540000e+00 4.017965e+00 4.065608e+00
1.560000e+00 4.064465e+00 4.111260e+00
1.580000e+00 4.111565e+00 4.157476e+00
1.600000e+00 4.159265e+00 4.204253e+00
1.620000e+00 4.207565e+00 4.251586e+00
1.640000e+00 4.256465e+00 4.299469e+00
1.660000e+00 4.305965e+00 4.347897e+00
1.680000e+00 4.356065e+00 4.396862e+00
1.700000e+00 4.406765e+00 4.446357e+00
1.720000e+00 4.458065e+00 4.496370e+00
1.740000e+00 4.509965e+00 4.546891e+00
1.760000e+00 4.562465e+00 4.597906e+00
1.780000e+00 4.615565e+00 4.649400e+00
1.800000e+00 4.669265e+00 4.701354e+00
1.820000e+00 4.723565e+00 4.753748e+00
1.840000e+00 4.778465e+00 4.806557e+00
1.860000e+00 4.833965e+00 4.859752e+00
1.880000e+00 4.890065e+00 4.913299e+00
1.900000e+00 4.946765e+00 4.967159e+00
1.920000e+00 5.004065e+00 5.021287e+00
1.940000e+00 5.061965e+00 5.075629e+00
1.960000e+00 5.120465e+00 5.130124e+00
1.980000e+00 5.179565e+00 5.184697e+00
2.000000e+00 5.239265e+00 5.239265e+00


==> tikz/solution_slices/ergodic/ergodic-1d-picard-density.dat <==
-2.000000000000000000e+00 2.676760120656559864e-04 2.676968457416903781e-04
-1.979999999999999982e+00 3.138695139865597342e-04 2.988291871997236803e-04
-1.959999999999999964e+00 3.674463563882013448e-04 3.744638729935297972e-04
-1.939999999999999947e+00 4.294809295764280815e-04 4.612198805169554806e-04
-1.919999999999999929e+00 5.011860247163859835e-04 5.605753293844272910e-04
-1.899999999999999911e+00 5.839277964603905137e-04 6.741694736082532715e-04
-1.879999999999999893e+00 6.792419106427115445e-04 8.038188620467123140e-04
-1.859999999999999876e+00 7.888509074014388297e-04 9.515342653408963638e-04
-1.840000000000000080e+00 9.146828004396014228e-04 1.119538424514540274e-03
-1.820000000000000062e+00 1.058890921612999072e-03 1.310284646779778274e-03
-1.800000000000000044e+00 1.223875006501768227e-03 1.526476250082250616e-03
-1.780000000000000027e+00 1.412303500971279820e-03 1.771086836453341761e-03
-1.760000000000000009e+00 1.627137050857892188e-03 2.047381353642397511e-03
-1.739999999999999991e+00 1.871653116751652648e-03 2.358937883822478931e-03
-1.719999999999999973e+00 2.149471633343893410e-03 2.709670076839356453e-03
-1.699999999999999956e+00 2.464581607948386054e-03 3.103850123178892445e-03
-1.679999999999999938e+00 2.821368525614151909e-03 3.546132138386448151e-03
-1.659999999999999920e+00 3.224642398793314563e-03 4.041575806012949468e-03
-1.640000000000000124e+00 3.679666267924899987e-03 4.595670100295488544e-03
-1.620000000000000107e+00 4.192184925715262966e-03 5.214356882783642913e-03
-1.600000000000000089e+00 4.768453602566761866e-03 5.904054139133809234e-03
-1.580000000000000071e+00 5.415266313820396929e-03 6.671678593507486543e-03
-1.560000000000000053e+00 6.139983531593406346e-03 7.524667408675497597e-03
-1.540000000000000036e+00 6.950558805437304435e-03 8.470998650351883874e-03
-1.520000000000000018e+00 7.855563917313701863e-03 9.519210164816426303e-03
-1.500000000000000000e+00 8.864212118054574582e-03 1.067841648994278213e-02
-1.479999999999999982e+00 9.986378955180532507e-03 1.195832339179181067e-02
-1.459999999999999964e+00 1.123262016640364999e-02 1.336923959246715324e-02
-1.439999999999999947e+00 1.261418608011204666e-02 1.492208523052012369e-02
-1.419999999999999929e+00 1.414303193445174897e-02 1.662839657343305813e-02
-1.399999999999999911e+00 1.583182350116598552e-02 1.850032648324206538e-02
-1.379999999999999893e+00 1.769393738004244529e-02 2.055064012185004590e-02
-1.359999999999999876e+00 1.974345531560059083e-02 2.279270537272060776e-02
-1.339999999999999858e+00 2.199515188048330877e-02 2.524047745113969926e-02
-1.319999999999999840e+00 2.446447487085639388e-02 2.790847717679402831e-02
-1.299999999999999822e+00 2.716751776890035872e-02 3.081176239074601142e-02
-1.280000000000000027e+00 3.012098364709569001e-02 3.396589201466462121e-02
-1.260000000000000009e+00 3.334213991928653559e-02 3.738688227404628889e-02
-1.239999999999999991e+00 3.684876338520461092e-02 4.109115463972366766e-02
-1.219999999999999973e+00 4.065907506888488676e-02 4.509547508374149583e-02
-1.199999999999999956e+00 4.479166441770966040e-02 4.941688429712077363e-02
-1.179999999999999938e+00 4.926540250803045778e-02 5.407261857847828201e-02
-1.160000000000000142e+00 5.409934399560629992e-02 5.908002117414258569e-02
-1.140000000000000124e+00 5.931261765443181927e-02 6.445644393239760572e-02
-1.120000000000000107e+00 6.492430546565325367e-02 7.021913922672887165e-02
-1.100000000000000089e+00 7.095331034869685471e-02 7.638514220521364084e-02
-1.080000000000000071e+00 7.741821276870662627e-02 8.297114353507345497e-02
-1.060000000000000053e+00 8.433711660689761913e-02 8.999335293228986898e-02
-1.040000000000000036e+00 9.172748484218604115e-02 9.746735389526493820e-02
-1.020000000000000018e+00 9.960596576189262308e-02 1.054079501977679134e-01
-1.000000000000000000e+00 1.079882105945944165e-01 1.138290048386197406e-01
-9.799999999999999822e-01 1.168886836372190347e-01 1.227432722922820185e-01
-9.599999999999999645e-01 1.263204661288800934e-01 1.321622250540852028e-01
-9.399999999999999467e-01 1.362950553031644640e-01 1.420958756243989596e-01
-9.199999999999999289e-01 1.468221602258146519e-01 1.525525952255756823e-01
-8.999999999999999112e-01 1.579094961930530838e-01 1.635389306917750529e-01
-8.799999999999998934e-01 1.695625796240919636e-01 1.750594211124487654e-01
-8.599999999999998757e-01 1.817845255264962934e-01 1.871164159428548301e-01
-8.400000000000000799e-01 1.945758497418356991e-01 1.997098964169133628e-01
-8.200000000000000622e-01 2.079342782882955543e-01 2.128373022064068143e-01
-8.000000000000000444e-01 2.218545662035408261e-01 2.264933653633375288e-01
-7.800000000000000266e-01 2.363283283522084610e-01 2.406699536566057063e-01
-7.600000000000000089e-01 2.513438846952023020e-01 2.553559254675541457e-01
-7.399999999999999911e-01 2.668861225200486742e-01 2.705369984389826010e-01
-7.199999999999999734e-01 2.829363781008163437e-01 2.861956340767706219e-01
-6.999999999999999556e-01 2.994723401908031546e-01 3.023109404803308586e-01
-6.799999999999999378e-01 3.164679776500922692e-01 3.188585953260793526e-01
-6.599999999999999201e-01 3.338934933724401199e-01 3.358107911456478245e-01
-6.399999999999999023e-01 3.517153065015753977e-01 3.531362048267422948e-01
-6.199999999999998845e-01 3.698960647162869986e-01 3.707999931188792342e-01
-5.999999999999998668e-01 3.883946881176599253e-01 3.887638157486754675e-01
-5.800000000000000711e-01 4.071664459721560658e-01 4.069858875404137599e-01
-5.600000000000000533e-01 4.261630672532321085e-01 4.254210606982452014e-01
-5.400000000000000355e-01 4.453328855847648038e-01 4.440209381381868270e-01
-5.200000000000000178e-01 4.646210188253006579e-01 4.627340184631110742e-01
-5.000000000000000000e-01 4.839695831471589327e-01 4.815058728548771705e-01
-4.799999999999999822e-01 5.033179410634116557e-01 5.002793538177877641e-01
-4.599999999999999645e-01 5.226029824438734872e-01 5.189948353503861522e-01
-4.399999999999999467e-01 5.417594371440350720e-01 5.375904837524271285e-01
-4.199999999999999289e-01 5.607202174542528228e-01 5.560025578952330072e-01
-3.999999999999999112e-01 5.794167881666033582e-01 5.741657374016307935e-01
-3.799999999999998934e-01 5.977795616598773343e-01 5.920134768015006266e-01
-3.599999999999998757e-01 6.157383150255224535e-01 6.094783833561986386e-01
-3.399999999999998579e-01 6.332226259051672024e-01 6.264926158854201566e-01
-3.200000000000000622e-01 6.501623233896570708e-01 6.429883015891655340e-01
-3.000000000000000444e-01 6.664879500460521022e-01 6.588979675410260306e-01
-2.800000000000000266e-01 6.821312308980069794e-01 6.741549832425826061e-01
-2.600000000000000089e-01 6.970255449911810786e-01 6.886940103775717192e-01
-2.399999999999999911e-01 7.111063950328827543e-01 7.024514556935520515e-01
-2.199999999999999734e-01 7.243118705074749197e-01 7.153659227726024694e-01
-1.999999999999999556e-01 7.365830996387519036e-01 7.273786583350131396e-01
-1.799999999999999378e-01 7.478646855992621134e-01 7.384339886542947706e-01
-1.599999999999999201e-01 7.581051224552526335e-01 7.484797416507075196e-01
-1.399999999999999023e-01 7.672571864843856781e-01 7.574676502756916285e-01
-1.199999999999998845e-01 7.752782987105715229e-01 7.653537329020009272e-01
-9.999999999999986677e-02 7.821308547640887232e-01 7.720986465940695709e-01
-8.000000000000007105e-02 7.877825184926466884e-01 7.776680093493114621e-01
-6.000000000000005329e-02 7.922064761162819213e-01 7.820326876718896036e-01
-4.000000000000003553e-02 7.953816481312152575e-01 7.851690461633156204e-01
-2.000000000000001776e-02 7.972928566195363054e-01 7.870591561854010099e-01
0.000000000000000000e+00 7.979309461065952069e-01 7.876909610662534700e-01
2.000000000000001776e-02 7.972928566195363054e-01 7.870591561854047846e-01
4.000000000000003553e-02 7.953816481312152575e-01 7.851690461633228368e-01
6.000000000000005329e-02 7.922064761162819213e-01 7.820326876719003728e-01
8.000000000000007105e-02 7.877825184926466884e-01 7.776680093493246737e-01
1.000000000000000888e-01 7.821308547640886122e-01 7.720986465940865573e-01
1.200000000000001066e-01 7.752782987105714119e-01 7.653537329020205782e-01
1.400000000000001243e-01 7.672571864843855671e-01 7.574676502757141661e-01
1.600000000000001421e-01 7.581051224552525225e-01 7.484797416507326107e-01
1.800000000000001599e-01 7.478646855992620024e-01 7.384339886543220821e-01
2.000000000000001776e-01 7.365830996387516816e-01 7.273786583350424495e-01
2.200000000000001954e-01 7.243118705074748087e-01 7.153659227726334446e-01
2.400000000000002132e-01 7.111063950328826433e-01 7.024514556935850251e-01
2.600000000000002309e-01 6.970255449911810786e-01 6.886940103776063582e-01
2.800000000000002487e-01 6.821312308980067574e-01 6.741549832426185773e-01
3.000000000000002665e-01 6.664879500460518802e-01 6.588979675410632231e-01
3.199999999999998401e-01 6.501623233896571818e-01 6.429883015892040588e-01
3.399999999999998579e-01 6.332226259051672024e-01 6.264926158854595695e-01
3.599999999999998757e-01 6.157383150255224535e-01 6.094783833562387176e-01
3.799999999999998934e-01 5.977795616598773343e-01 5.920134768015417048e-01
3.999999999999999112e-01 5.794167881666033582e-01 5.741657374016723159e-01
4.199999999999999289e-01 5.607202174542528228e-01 5.560025578952748626e-01
4.399999999999999467e-01 5.417594371440350720e-01 5.375904837524690949e-01
4.599999999999999645e-01 5.226029824438734872e-01 5.189948353504280076e-01
4.799999999999999822e-01 5.033179410634116557e-01 5.002793538178296195e-01
5.000000000000000000e-01 4.839695831471589327e-01 4.815058728549194145e-01
5.200000000000000178e-01 4.646210188253006579e-01 4.627340184631532072e-01
5.400000000000000355e-01 4.453328855847648038e-01 4.440209381382287379e-01
5.600000000000000533e-01 4.261630672532321085e-01 4.254210606982865572e-01
5.800000000000000711e-01 4.071664459721560658e-01 4.069858875404545606e-01
6.000000000000000888e-01 3.883946881176597032e-01 3.887638157487156576e-01
6.200000000000001066e-01 3.698960647162867765e-01 3.707999931189186471e-01
6.400000000000001243e-01 3.517153065015751756e-01 3.531362048267809306e-01
6.600000000000001421e-01 3.338934933724398979e-01 3.358107911456855721e-01
6.800000000000001599e-01 3.164679776500921027e-01 3.188585953261161565e-01
7.000000000000001776e-01 2.994723401908029881e-01 3.023109404803665523e-01
7.200000000000001954e-01 2.829363781008161771e-01 2.861956340768051499e-01
7.400000000000002132e-01 2.668861225200484522e-01 2.705369984390159632e-01
7.600000000000002309e-01 2.513438846952020800e-01 2.553559254675863976e-01
7.800000000000002487e-01 2.363283283522083500e-01 2.406699536566368480e-01
8.000000000000002665e-01 2.218545662035406596e-01 2.264933653633674771e-01
8.199999999999998401e-01 2.079342782882956930e-01 2.128373022064354858e-01
8.399999999999998579e-01 1.945758497418358379e-01 1.997098964169409241e-01
8.599999999999998757e-01 1.817845255264962934e-01 1.871164159428811424e-01
8.799999999999998934e-01 1.695625796240919636e-01 1.750594211124738842e-01
8.999999999999999112e-01 1.579094961930530838e-01 1.635389306917989505e-01
9.199999999999999289e-01 1.468221602258146519e-01 1.525525952255984419e-01
9.399999999999999467e-01 1.362950553031644640e-01 1.420958756244205812e-01
9.599999999999999645e-01 1.263204661288800934e-01 1.321622250541056864e-01
9.799999999999999822e-01 1.168886836372190347e-01 1.227432722923014197e-01
1.000000000000000000e+00 1.079882105945944165e-01 1.138290048386380454e-01
1.020000000000000018e+00 9.960596576189262308e-02 1.054079501977851913e-01
1.040000000000000036e+00 9.172748484218604115e-02 9.746735389528120297e-02
1.060000000000000053e+00 8.433711660689761913e-02 8.999335293230513455e-02
1.080000000000000071e+00 7.741821276870662627e-02 8.297114353508776297e-02
1.100000000000000089e+00 7.095331034869685471e-02 7.638514220522700515e-02
1.120000000000000107e+00 6.492430546565325367e-02 7.021913922674134778e-02
1.140000000000000124e+00 5.931261765443181927e-02 6.445644393240922143e-02
1.160000000000000142e+00 5.409934399560629992e-02 5.908002117415338261e-02
1.180000000000000160e+00 4.926540250803041615e-02 5.407261857848830872e-02
1.200000000000000178e+00 4.479166441770962570e-02 4.941688429713005093e-02
1.220000000000000195e+00 4.065907506888485207e-02 4.509547508375007230e-02
1.240000000000000213e+00 3.684876338520457623e-02 4.109115463973157106e-02
1.260000000000000231e+00 3.334213991928650783e-02 3.738688227405356085e-02
1.280000000000000249e+00 3.012098364709565185e-02 3.396589201467130337e-02
1.300000000000000266e+00 2.716751776890029627e-02 3.081176239075212805e-02
1.320000000000000284e+00 2.446447487085632796e-02 2.790847717679962453e-02
1.339999999999999858e+00 2.199515188048330877e-02 2.524047745114480282e-02
1.359999999999999876e+00 1.974345531560059083e-02 2.279270537272526723e-02
1.379999999999999893e+00 1.769393738004244529e-02 2.055064012185428557e-02
1.399999999999999911e+00 1.583182350116598552e-02 1.850032648324592688e-02
1.419999999999999929e+00 1.414303193445174897e-02 1.662839657343655880e-02
1.439999999999999947e+00 1.261418608011204666e-02 1.492208523052329650e-02
1.459999999999999964e+00 1.123262016640364999e-02 1.336923959247002247e-02
1.479999999999999982e+00 9.986378955180532507e-03 1.195832339179440061e-02
1.500000000000000000e+00 8.864212118054574582e-03 1.067841648994510666e-02
1.520000000000000018e+00 7.855563917313701863e-03 9.519210164818509706e-03
1.540000000000000036e+00 6.950558805437304435e-03 8.470998650353745232e-03
1.560000000000000053e+00 6.139983531593406346e-03 7.524667408677155125e-03
1.580000000000000071e+00 5.415266313820396929e-03 6.671678593508955854e-03
1.600000000000000089e+00 4.768453602566761866e-03 5.904054139135108542e-03
1.620000000000000107e+00 4.192184925715262966e-03 5.214356882784784361e-03
1.640000000000000124e+00 3.679666267924899987e-03 4.595670100296487745e-03
1.660000000000000142e+00 3.224642398793311961e-03 4.041575806013822901e-03
1.680000000000000160e+00 2.821368525614147138e-03 3.546132138387209261e-03
1.700000000000000178e+00 2.464581607948381284e-03 3.103850123179549905e-03
1.720000000000000195e+00 2.149471633343889507e-03 2.709670076839922840e-03
1.740000000000000213e+00 1.871653116751649179e-03 2.358937883822962919e-03
1.760000000000000231e+00 1.627137050857889152e-03 2.047381353642809508e-03
1.780000000000000249e+00 1.412303500971277435e-03 1.771086836453687838e-03
1.800000000000000266e+00 1.223875006501766276e-03 1.526476250082539447e-03
1.820000000000000284e+00 1.058890921612997121e-03 1.310284646780016365e-03
1.839999999999999858e+00 9.146828004396031575e-04 1.119538424514733262e-03
1.859999999999999876e+00 7.888509074014388297e-04 9.515342653410505374e-04
1.879999999999999893e+00 6.792419106427115445e-04 8.038188620468314678e-04
1.899999999999999911e+00 5.839277964603905137e-04 6.741694736083418509e-04
1.919999999999999929e+00 5.011860247163859835e-04 5.605753293844899579e-04
1.939999999999999947e+00 4.294809295764280815e-04 4.612198805169960298e-04
1.959999999999999964e+00 3.674463563882013448e-04 3.744638729935511560e-04
1.979999999999999982e+00 3.138695139865597342e-04 2.988291871997294808e-04
2.000000000000000000e+00 2.676760120656559864e-04 2.676968457416903781e-04


==> tikz/solution_slices/ergodic/ergodic-1d-picard-value-function.dat <==
-2.000000000000000000e+00 2.653333333333333321e+00 2.591857693808784724e+00
-1.979999999999999982e+00 2.573733333333333206e+00 2.517267379887752732e+00
-1.959999999999999964e+00 2.494933333333333003e+00 2.442723326516355264e+00
-1.939999999999999947e+00 2.416933333333332712e+00 2.368377761009641702e+00
-1.919999999999999929e+00 2.339733333333333221e+00 2.294351185039348984e+00
-1.899999999999999911e+00 2.263333333333332753e+00 2.220739417812094274e+00
-1.879999999999999893e+00 2.187733333333333086e+00 2.147618865421059731e+00
-1.859999999999999876e+00 2.112933333333332442e+00 2.075050549772515573e+00
-1.840000000000000080e+00 2.038933333333333486e+00 2.003083235940755547e+00
-1.820000000000000062e+00 1.965733333333333555e+00 1.931755886087490159e+00
-1.800000000000000044e+00 1.893333333333333535e+00 1.861099600358911532e+00
-1.780000000000000027e+00 1.821733333333333427e+00 1.791139161274543312e+00
-1.760000000000000009e+00 1.750933333333333231e+00 1.721894268319845045e+00
-1.739999999999999991e+00 1.680933333333333390e+00 1.653380528471865674e+00
-1.719999999999999973e+00 1.611733333333333018e+00 1.585610253186766849e+00
-1.699999999999999956e+00 1.543333333333333002e+00 1.518593101118422162e+00
-1.679999999999999938e+00 1.475733333333332897e+00 1.452336597350163627e+00
-1.659999999999999920e+00 1.408933333333333149e+00 1.386846553435912455e+00
-1.640000000000000124e+00 1.342933333333333756e+00 1.322127407535959476e+00
-1.620000000000000107e+00 1.277733333333333832e+00 1.258182500026828965e+00
-1.600000000000000089e+00 1.213333333333333819e+00 1.195014296898221362e+00
-1.580000000000000071e+00 1.149733333333333718e+00 1.132624570828080657e+00
-1.560000000000000053e+00 1.086933333333333529e+00 1.071014547904282521e+00
-1.540000000000000036e+00 1.024933333333333252e+00 1.010185026428698452e+00
-1.520000000000000018e+00 9.637333333333332197e-01 9.501364730128734060e-01
-1.500000000000000000e+00 9.033333333333332105e-01 8.908691001898796369e-01
-1.479999999999999982e+00 8.437333333333331131e-01 8.323829289741182524e-01
-1.459999999999999964e+00 7.849333333333329277e-01 7.746778391609071557e-01
-1.439999999999999947e+00 7.269333333333330982e-01 7.177536096399648180e-01
-1.419999999999999929e+00 6.697333333333331806e-01 6.616099505771849687e-01
-1.399999999999999911e+00 6.133333333333329529e-01 6.062465289782148492e-01
-1.379999999999999893e+00 5.577333333333328591e-01 5.516629888700195217e-01
-1.359999999999999876e+00 5.029333333333328993e-01 4.978589671106842252e-01
-1.339999999999999858e+00 4.489333333333329623e-01 4.448341056533676730e-01
-1.319999999999999840e+00 3.957333333333328262e-01 3.925880609397651710e-01
-1.299999999999999822e+00 3.433333333333328241e-01 3.411205109753460141e-01
-1.280000000000000027e+00 2.917333333333334000e-01 2.904311605378798733e-01
-1.260000000000000009e+00 2.409333333333334159e-01 2.405197448882712141e-01
-1.239999999999999991e+00 1.909333333333333715e-01 1.913860322850989837e-01
-1.219999999999999973e+00 1.417333333333332390e-01 1.430298255488290926e-01
-1.199999999999999956e+00 9.333333333333324044e-02 9.545096287619239672e-02
-1.179999999999999938e+00 4.573333333333315376e-02 4.864931806792458652e-02
-1.160000000000000142e+00 -1.066666666666354901e-03 2.624800302458603352e-03
-1.140000000000000124e+00 -4.706666666666639576e-02 -4.262264643694124722e-02
-1.120000000000000107e+00 -9.226666666666652472e-02 -8.709304419470334513e-02
-1.100000000000000089e+00 -1.366666666666665197e-01 -1.307863820651065101e-01
-1.080000000000000071e+00 -1.802666666666666029e-01 -1.737026173478720403e-01
-1.060000000000000053e+00 -2.230666666666665521e-01 -2.158416767923055923e-01
-1.040000000000000036e+00 -2.650666666666665616e-01 -2.572034578943552252e-01
-1.020000000000000018e+00 -3.062666666666666870e-01 -2.977878302185039128e-01
-1.000000000000000000e+00 -3.466666666666666785e-01 -3.375946367225690081e-01
-9.799999999999999822e-01 -3.862666666666667581e-01 -3.766236950684874185e-01
-9.599999999999999645e-01 -4.250666666666667037e-01 -4.148747989062245289e-01
-9.399999999999999467e-01 -4.630666666666667375e-01 -4.523477191212291748e-01
-9.199999999999999289e-01 -5.002666666666669704e-01 -4.890422050385017649e-01
-8.999999999999999112e-01 -5.366666666666669583e-01 -5.249579855784664018e-01
-8.799999999999998934e-01 -5.722666666666669233e-01 -5.600947703615295481e-01
-8.599999999999998757e-01 -6.070666666666669764e-01 -5.944522507595507710e-01
-8.400000000000000799e-01 -6.410666666666666735e-01 -6.280301008935059714e-01
-8.200000000000000622e-01 -6.742666666666666808e-01 -6.608279785774430204e-01
-8.000000000000000444e-01 -7.066666666666666652e-01 -6.928455262094646017e-01
-7.800000000000000266e-01 -7.382666666666667377e-01 -7.240823716109426877e-01
-7.600000000000000089e-01 -7.690666666666667872e-01 -7.545381288155250665e-01
-7.399999999999999911e-01 -7.990666666666668139e-01 -7.842123988097441378e-01
-7.199999999999999734e-01 -8.282666666666668176e-01 -8.131047702272035105e-01
-6.999999999999999556e-01 -8.566666666666667984e-01 -8.412148199984283981e-01
-6.799999999999999378e-01 -8.842666666666668673e-01 -8.685421139585191019e-01
-6.599999999999999201e-01 -9.110666666666669133e-01 -8.950862074147565295e-01
-6.399999999999999023e-01 -9.370666666666669364e-01 -9.208466456763002572e-01
-6.199999999999998845e-01 -9.622666666666669366e-01 -9.458229645480713543e-01
-5.999999999999998668e-01 -9.866666666666669139e-01 -9.700146907908588911e-01
-5.800000000000000711e-01 -1.010266666666666646e+00 -9.934213425496172256e-01
-5.600000000000000533e-01 -1.033066666666666578e+00 -1.016042429751838672e+00
-5.400000000000000355e-01 -1.055066666666666597e+00 -1.037877454477801775e+00
-5.200000000000000178e-01 -1.076266666666666705e+00 -1.058925911304403167e+00
-5.000000000000000000e-01 -1.096666666666666679e+00 -1.079187287624190805e+00
-4.799999999999999822e-01 -1.116266666666666740e+00 -1.098661063941123173e+00
-4.599999999999999645e-01 -1.135066666666666668e+00 -1.117346714144485276e+00
-4.399999999999999467e-01 -1.153066666666666684e+00 -1.135243705762305266e+00
-4.199999999999999289e-01 -1.170266666666666788e+00 -1.152351500195526901e+00
-3.999999999999999112e-01 -1.186666666666666758e+00 -1.168669552934105349e+00
-3.799999999999998934e-01 -1.202266666666666817e+00 -1.184197313756119252e+00
-3.599999999999998757e-01 -1.217066666666666741e+00 -1.198934226910900680e+00
-3.399999999999998579e-01 -1.231066666666666753e+00 -1.212879731287125784e+00
-3.200000000000000622e-01 -1.244266666666666632e+00 -1.226033260566719241e+00
-3.000000000000000444e-01 -1.256666666666666599e+00 -1.238394243365373848e+00
-2.800000000000000266e-01 -1.268266666666666653e+00 -1.249962103360406251e+00
-2.600000000000000089e-01 -1.279066666666666574e+00 -1.260736259406616044e+00
-2.399999999999999911e-01 -1.289066666666666583e+00 -1.270716125640758198e+00
-2.199999999999999734e-01 -1.298266666666666680e+00 -1.279901111575168615e+00
-1.999999999999999556e-01 -1.306666666666666643e+00 -1.288290622181043732e+00
-1.799999999999999378e-01 -1.314266666666666694e+00 -1.295884057961814273e+00
-1.599999999999999201e-01 -1.321066666666666611e+00 -1.302680815017002836e+00
-1.399999999999999023e-01 -1.327066666666666617e+00 -1.308680285096911922e+00
-1.199999999999998845e-01 -1.332266666666666710e+00 -1.313881855648437291e+00
-9.999999999999986677e-02 -1.336666666666666670e+00 -1.318284909852258657e+00
-8.000000000000007105e-02 -1.340266666666666717e+00 -1.321888826651615778e+00
-6.000000000000005329e-02 -1.343066666666666631e+00 -1.324692980772831818e+00
-4.000000000000003553e-02 -1.345066666666666633e+00 -1.326696742737709211e+00
-2.000000000000001776e-02 -1.346266666666666723e+00 -1.327899478867872629e+00
0.000000000000000000e+00 -1.346666666666666679e+00 -1.328300551281100139e+00
2.000000000000001776e-02 -1.346266666666666723e+00 -1.327899478867874850e+00
4.000000000000003553e-02 -1.345066666666666633e+00 -1.326696742737712764e+00
6.000000000000005329e-02 -1.343066666666666631e+00 -1.324692980772837148e+00
8.000000000000007105e-02 -1.340266666666666717e+00 -1.321888826651622662e+00
1.000000000000000888e-01 -1.336666666666666670e+00 -1.318284909852267317e+00
1.200000000000001066e-01 -1.332266666666666710e+00 -1.313881855648447505e+00
1.400000000000001243e-01 -1.327066666666666617e+00 -1.308680285096924134e+00
1.600000000000001421e-01 -1.321066666666666611e+00 -1.302680815017016824e+00
1.800000000000001599e-01 -1.314266666666666694e+00 -1.295884057961830038e+00
2.000000000000001776e-01 -1.306666666666666643e+00 -1.288290622181061273e+00
2.200000000000001954e-01 -1.298266666666666680e+00 -1.279901111575187489e+00
2.400000000000002132e-01 -1.289066666666666583e+00 -1.270716125640779071e+00
2.600000000000002309e-01 -1.279066666666666574e+00 -1.260736259406638693e+00
2.800000000000002487e-01 -1.268266666666666653e+00 -1.249962103360430454e+00
3.000000000000002665e-01 -1.256666666666666599e+00 -1.238394243365400271e+00
3.199999999999998401e-01 -1.244266666666666854e+00 -1.226033260566747218e+00
3.399999999999998579e-01 -1.231066666666666753e+00 -1.212879731287155316e+00
3.599999999999998757e-01 -1.217066666666666741e+00 -1.198934226910931988e+00
3.799999999999998934e-01 -1.202266666666666817e+00 -1.184197313756152115e+00
3.999999999999999112e-01 -1.186666666666666758e+00 -1.168669552934140432e+00
4.199999999999999289e-01 -1.170266666666666788e+00 -1.152351500195563538e+00
4.399999999999999467e-01 -1.153066666666666684e+00 -1.135243705762344124e+00
4.599999999999999645e-01 -1.135066666666666668e+00 -1.117346714144525910e+00
4.799999999999999822e-01 -1.116266666666666740e+00 -1.098661063941165583e+00
5.000000000000000000e-01 -1.096666666666666679e+00 -1.079187287624234770e+00
5.200000000000000178e-01 -1.076266666666666705e+00 -1.058925911304448908e+00
5.400000000000000355e-01 -1.055066666666666597e+00 -1.037877454477849737e+00
5.600000000000000533e-01 -1.033066666666666578e+00 -1.016042429751888188e+00
5.800000000000000711e-01 -1.010266666666666646e+00 -9.934213425496684069e-01
6.000000000000000888e-01 -9.866666666666666918e-01 -9.700146907909117377e-01
6.200000000000001066e-01 -9.622666666666667146e-01 -9.458229645481259773e-01
6.400000000000001243e-01 -9.370666666666666034e-01 -9.208466456763566566e-01
6.600000000000001421e-01 -9.110666666666665803e-01 -8.950862074148144831e-01
6.800000000000001599e-01 -8.842666666666666453e-01 -8.685421139585787209e-01
7.000000000000001776e-01 -8.566666666666665764e-01 -8.412148199984897934e-01
7.200000000000001954e-01 -8.282666666666664845e-01 -8.131047702272664601e-01
7.400000000000002132e-01 -7.990666666666664808e-01 -7.842123988098086418e-01
7.600000000000002309e-01 -7.690666666666664542e-01 -7.545381288155912358e-01
7.800000000000002487e-01 -7.382666666666664046e-01 -7.240823716110104113e-01
8.000000000000002665e-01 -7.066666666666663321e-01 -6.928455262095341016e-01
8.199999999999998401e-01 -6.742666666666670139e-01 -6.608279785775141857e-01
8.399999999999998579e-01 -6.410666666666670066e-01 -6.280301008935786911e-01
8.599999999999998757e-01 -6.070666666666669764e-01 -5.944522507596251559e-01
8.799999999999998934e-01 -5.722666666666669233e-01 -5.600947703616054874e-01
8.999999999999999112e-01 -5.366666666666669583e-01 -5.249579855785438953e-01
9.199999999999999289e-01 -5.002666666666669704e-01 -4.890422050385809238e-01
9.399999999999999467e-01 -4.630666666666667375e-01 -4.523477191213099435e-01
9.599999999999999645e-01 -4.250666666666667037e-01 -4.148747989063069075e-01
9.799999999999999822e-01 -3.862666666666667581e-01 -3.766236950685713514e-01
1.000000000000000000e+00 -3.466666666666666785e-01 -3.375946367226544953e-01
1.020000000000000018e+00 -3.062666666666666870e-01 -2.977878302185909543e-01
1.040000000000000036e+00 -2.650666666666665616e-01 -2.572034578944438210e-01
1.060000000000000053e+00 -2.230666666666665521e-01 -2.158416767923956869e-01
1.080000000000000071e+00 -1.802666666666666029e-01 -1.737026173479636615e-01
1.100000000000000089e+00 -1.366666666666665197e-01 -1.307863820651996023e-01
1.120000000000000107e+00 -9.226666666666652472e-02 -8.709304419479790837e-02
1.140000000000000124e+00 -4.706666666666639576e-02 -4.262264643703726069e-02
1.160000000000000142e+00 -1.066666666666354901e-03 2.624800302361153526e-03
1.180000000000000160e+00 4.573333333333359785e-02 4.864931806782569340e-02
1.200000000000000178e+00 9.333333333333368453e-02 9.545096287609211583e-02
1.220000000000000195e+00 1.417333333333336831e-01 1.430298255487273684e-01
1.240000000000000213e+00 1.909333333333338156e-01 1.913860322849958995e-01
1.260000000000000231e+00 2.409333333333338600e-01 2.405197448881667976e-01
1.280000000000000249e+00 2.917333333333340661e-01 2.904311605377741801e-01
1.300000000000000266e+00 3.433333333333339343e-01 3.411205109752389331e-01
1.320000000000000284e+00 3.957333333333341585e-01 3.925880609396568688e-01
1.339999999999999858e+00 4.489333333333329623e-01 4.448341056532580939e-01
1.359999999999999876e+00 5.029333333333328993e-01 4.978589671105736469e-01
1.379999999999999893e+00 5.577333333333328591e-01 5.516629888699077222e-01
1.399999999999999911e+00 6.133333333333329529e-01 6.062465289781021616e-01
1.419999999999999929e+00 6.697333333333331806e-01 6.616099505770713929e-01
1.439999999999999947e+00 7.269333333333330982e-01 7.177536096398502430e-01
1.459999999999999964e+00 7.849333333333329277e-01 7.746778391607919145e-01
1.479999999999999982e+00 8.437333333333331131e-01 8.323829289740023452e-01
1.500000000000000000e+00 9.033333333333332105e-01 8.908691001897630635e-01
1.520000000000000018e+00 9.637333333333332197e-01 9.501364730127563885e-01
1.540000000000000036e+00 1.024933333333333252e+00 1.010185026428580768e+00
1.560000000000000053e+00 1.086933333333333529e+00 1.071014547904164393e+00
1.580000000000000071e+00 1.149733333333333718e+00 1.132624570827962529e+00
1.600000000000000089e+00 1.213333333333333819e+00 1.195014296898103456e+00
1.620000000000000107e+00 1.277733333333333832e+00 1.258182500026711503e+00
1.640000000000000124e+00 1.342933333333333756e+00 1.322127407535842458e+00
1.660000000000000142e+00 1.408933333333333593e+00 1.386846553435796547e+00
1.680000000000000160e+00 1.475733333333333785e+00 1.452336597350048608e+00
1.700000000000000178e+00 1.543333333333333890e+00 1.518593101118308919e+00
1.720000000000000195e+00 1.611733333333333906e+00 1.585610253186655161e+00
1.740000000000000213e+00 1.680933333333334279e+00 1.653380528471756428e+00
1.760000000000000231e+00 1.750933333333334119e+00 1.721894268319738464e+00
1.780000000000000249e+00 1.821733333333334315e+00 1.791139161274439617e+00
1.800000000000000266e+00 1.893333333333334423e+00 1.861099600358811834e+00
1.820000000000000284e+00 1.965733333333334443e+00 1.931755886087395346e+00
1.839999999999999858e+00 2.038933333333332598e+00 2.003083235940665396e+00
1.859999999999999876e+00 2.112933333333332442e+00 2.075050549772431641e+00
1.879999999999999893e+00 2.187733333333333086e+00 2.147618865420983791e+00
1.899999999999999911e+00 2.263333333333332753e+00 2.220739417812026328e+00
1.919999999999999929e+00 2.339733333333333221e+00 2.294351185039290808e+00
1.939999999999999947e+00 2.416933333333332712e+00 2.368377761009594629e+00
1.959999999999999964e+00 2.494933333333333003e+00 2.442723326516321958e+00
1.979999999999999982e+00 2.573733333333333206e+00 2.517267379887734524e+00
2.000000000000000000e+00 2.653333333333333321e+00 2.591857693808784724e+00

